A characteristic function framework for chance constraint programming in stochastic model predictive control

The computation of chance constraints in stochastic model predictive control is often numerically challenging due to the non-Gaussian nature of the disturbances. To overcome this problem, we propose an optimization computational framework applicable to non-Gaussian disturbances. This framework employs a numerical inversion method, utilizing the characteristic function of the disturbance distribution to compute the probability in the chance constraint as well as its gradient. To improve efficiency, it vectorizes integral points and reuses intermediate computations in Gauss-Kronrod quadrature. The framework is implemented within the YALMIP toolbox to perform chance constraint calculations for arbitrary non-Gaussian disturbances, applicable to both single-component distributions and mixture models. It allows the user to simply specify a distribution type and its parameters for the disturbance and directly compute the probability and its gradient to solve the optimization problem. The method is validated through a numerical example of a stochastic model predictive control application.

==> lakes.dat <==
tL tU h1 h2 h3 u1 u2 u3 q12 q23 w1 w2 w3
0	0	4.7	4.8	4.3	450	117.88	300	196.11	215.3	5.7424	1.6906	0.54097
1	1	4.5257	4.7995	4.206	242.29	108.64	80.374	196.09	216.25	1.6013	2.1683	1.8822
2	2	4.4969	4.8406	4.2243	201.85	245.94	80.445	432.5	116.76	0.49145	0.69949	0.037296
3	3	4.4961	4.8637	4.2407	195.5	258.76	128.69	235.17	107.9	0.40182	3.5746	0.18247
4	4	4.4997	4.8644	4.2315	202.47	327.81	151.15	196.76	239.7	1.2085	3.6266	0.142
5	5	4.4991	4.8523	4.2715	207.23	270.43	164.46	190.73	252.01	0.18771	11.15	0.017145
6	6	4.4941	4.8539	4.3109	206.09	250.76	198.21	197.35	318.29	0.20195	4.5973	0.49598
7	7	4.4899	4.8521	4.3654	200.95	241.84	257.77	201.87	263.21	0.89809	1.0062	0.044905
8	8	4.4901	4.8483	4.3679	198.37	245.44	270.86	200.79	244.33	0.040899	1.0153	0.85066
9	9	4.4914	4.8439	4.3569	195.14	241.4	266.9	195.9	235.77	0.087619	0.26262	0.46035
10	10	4.4949	4.8388	4.3433	195.45	244.32	257.49	193.45	239.22	0.13101	3.6944	0.16462
11	11	4.4983	4.8363	4.3352	196.88	231.99	248.49	190.39	235.34	0.49494	0.843	0.49633
12	12	4.5011	4.8322	4.3298	204.29	230.81	235.76	190.67	238.15	0.40564	3.7399	0.21556
13	13	4.4984	4.8311	4.3311	201.05	213.67	221.83	192.04	226.31	0.39237	0.31352	0.11741
14	14	4.498	4.8288	4.3333	200.89	215.94	220.89	199.08	225.18	0.57085	0.16288	0.36949
15	15	4.498	4.827	4.3356	200.65	212.17	228.18	196	208.72	0.67375	3.8735	0.8668
16	16	4.4982	4.8289	4.3277	200.83	213.39	223.34	195.85	210.9	1.64	4.7339	0.61492
17	17	4.4992	4.8315	4.3227	200.96	214.8	221.96	195.62	207.29	1.8011	1.0538	0.51585
18	18	4.5003	4.8303	4.3166	201.06	216.31	220.52	195.79	208.46	0.89561	3.7147	0.23298
19	19	4.5005	4.8315	4.3114	201.12	217.97	219	195.91	209.8	1.737	0.086615	0.19368
20	20	4.5014	4.829	4.3075	201.16	218.75	217.38	196	211.26	0.21433	2.2736	0.10966
21	21	4.5008	4.8285	4.3048	201.17	219.6	216.63	196.06	212.85	0.010986	3.7127	0.073723
22	22	4.4999	4.8294	4.3032	201.17	220.52	215.82	196.1	213.6	0.43811	1.3057	0.13304
23	23	4.4995	4.8278	4.3023	201.15	221.51	214.95	196.11	214.41	2.2335	1.2163	0.76772
24	NaN	4.5009	4.826	4.3028	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN

